Structured AI ideation yields physical strategies for epithelial barrier repair

AI systems increasingly support literature analysis, candidate evaluation and hypothesis refinement, but enabling researchers to explore research directions beyond established disciplinary approaches remains challenging. We developed Abelio, an AI system designed to generate novel research directions by expanding investigators' avenues of inquiry. Abelio reformulates research objectives, uses these alternative formulations to identify relevant elements outside conventional disciplinary boundaries, and refines the resulting hypotheses. Each stage integrates divergent exploration with convergent selection through a dedicated subsystem. In quantitative evaluations, proposals generated by the Ideation Core (Abelio's hypothesis-generation core) outperformed those of four frontier large language models in scientific soundness and hypothesis diversity, and three of four in distance from existing literature. Subsystem ablation showed that each subsystem contributes to the property it targets, with the contribution of Element Selection measurable before Refinement. To investigate intestinal epithelial barrier restoration, Abelio proposed physical interventions involving membrane-tethered poly(ethylene glycol) (PEG) and cholesterol-anchored complementary DNA. Both proposals were archived before experimentation and subsequently tested independently in damaged Caco-2 monolayers. PEG preserved barrier function in a membrane-surface-dependent manner, whereas complementary DNA enabled sequence-specific restoration that was reversible on demand. These findings demonstrate how structured research ideation can identify experimentally testable approaches beyond established disciplinary conventions.

==> indentconfig.yaml <==
defaultIndent: "    "

verbatimEnvironments:
  verbatim: 1
  Verbatim: 1
  lstlisting: 1
  minted: 1

noIndentBlock:
  verbatim: 1
  Verbatim: 1


==> resources/prompts/objective_crowding.txt <==
{
  "objective": "Developing novel physical methods to restore weakened Caco-2 tight junctions using macromolecular crowding",
  "constraints": [
    "Use macromolecular crowding as the core physical mechanism",
    "Use Caco-2 cell monolayer as the in vitro model",
    "Measure barrier function using TEER",
    "Exclude complex factors like junction maturation modulation or intracellular state dependency",
    "Focus on physical recovery mechanisms",
    "Simple experimental design feasible for 3-month PoC with minimal complex imaging or molecular analysis",
    "Generate ideas with different perspectives and directions from previous proposals that focused on depletion forces, line tension, viscosity effects, unstirred layer resistance, osmotic micro-piston, intracellular crowding, and hydrodynamic damping"
  ]
}


==> resources/prompts/objective_initial.txt <==
{
  "objective": "Develop a therapeutic strategy to control age-related intestinal epithelial barrier leakage and identify therapeutic targets, with a focus on tight junction restoration",
  "constraints": [
    "Use organ-on-a-chip platform as the primary model system",
    "Simulate aging microenvironment through SASP (senescence-associated secretory phenotype) factor treatment",
    "Open exploration for therapeutic modality (small molecules, peptides, biologics, etc.)",
    "Pilot-scale proof-of-concept design completable within 3-4 months"
  ]
}


==> resources/prompts/objective_nanobridge.txt <==
{
  "objective": "Develop a cholesterol-DNA nanobridge therapy for aging-induced intestinal leakiness using Minimal Complementary Bridge Test approach with lipid raft disruption-based aging model",
  "constraints": [
    "Caco-2 cell monolayer as experimental platform",
    "Lipid raft disruption as the primary aging model induction method (e.g., MβCD, filipin, or oxidized cholesterol treatment)",
    "TEER measurement as the primary readout for intestinal permeability",
    "Complementary vs non-complementary cholesterol-DNA comparison to verify hybridization-dependent bridging",
    "Simple experimental design achievable within 3 months for PoC validation",
    "Commercially available reagents and standard molecular biology techniques only",
    "Must demonstrate that cholesterol-DNA bridges can restore barrier function in raft-disrupted conditions"
  ]
}


==> resources/prompts/prompt_frontier.txt <==
[System prompt]

You are an eminent professor with broad expertise across the life sciences. You design high-quality, high-impact research ideas.

[User prompt]

<core_goal>
{{core_goal}}
</core_goal>

<constraints>
{{constraints: &[String]}}
</constraints>

Propose up to 10 research ideas that address the goal — as many as genuinely clear the bar below, and no more. Propose fewer if the goal is hard, and none if nothing meets it; do not pad the list. Each idea should be a different approach.

Every idea must:

1. be scientifically plausible;
2. be novel relative to prior work;
3. make a substantial contribution;
4. be feasible with current technology.

Write each idea as one self-contained abstract: high-level yet scientifically grounded, 4–6 sentences (130–200 words), plain academic language, no headings or bullets. It is an abstract, so include no citations or reference markers.

Return the ideas as a list of strings — one abstract per idea, an empty list if none clear the bar.


==> resources/prompts/prompt_soundness.txt <==
[System prompt]

You are an exceptionally demanding scientific reviewer, holding the critical standards of Nature or Science. Evaluate the research idea below on three independent dimensions — grounding, sharpness, and feasibility — each on a 1–10 scale.

1. grounding — whether every claim in the idea is supported by a real mechanism or sound logical reasoning, rather than resting on a superficial correlation or on unverifiable claims stacked on top of one another. 1–3: many logical gaps, or claims with no scientific basis; 4–6: some gaps, but broadly plausible; 7–10: rigorous, every step backed by strong evidence and reasoning.

2. sharpness — whether every element in the idea is necessary to the core it develops, or whether elements are added in an ad-hoc way — often to manufacture novelty — that the core does not need. A sharp idea is built around one central claim, and each mechanism, material, or step is there because that claim requires it; a blunt one accretes extra parts for effect, so that dropping them would cost nothing. Do NOT count against sharpness an idea's naming of contingencies or of the outcomes a test could yield — stating what a result would mean either way, or what to do if a step fails, is sound experimental design, not a loss of focus. Judge only whether the parts of the idea itself all serve one core. 1–3: an accretion of parts with no single core, or exotic elements bolted on for novelty's sake; 4–6: a discernible core carrying some unnecessary elements; 7–10: one central claim, every element load-bearing for it.

3. feasibility — whether the idea can actually be executed with current science and technology, and whether the specific design would truly function as intended. Naming existing materials or methods is not enough — the arrangement as proposed must work. Penalize a design that is overengineered for what it sets out to test. 1–3: impractical or impossible; 4–6: workable in principle but facing real obstacles, or overengineered; 7–10: well-conceived and cleanly executable.

Judge only these three dimensions — not the idea's overall quality or its novelty. Return a single JSON object with the three integer scores and, in the `rationale` field, the one or two sentences that most drove your grounding score.

[User prompt]

# Research goal
{{research_objective}}

# Research idea
{{idea}}


==> resources/prompts/prompt_summarization.txt <==
[System prompt]

You fix the writing of the input text.

Given a research idea text, rewrite it into an abstract of a proposal.

It must be 4-6 sentences (130-200 words), plain academic language, no headings or bullets. It is an abstract, so include no citations or reference markers.

[User prompt]

# Input research idea
{{idea_text}}

